Optimal Sensor Deception to Deviate from an Allowed Itinerary

In this work, we study a class of deception planning problems in which an agent aims to alter a security monitoring system's sensor readings so as to disguise its adversarial itinerary as an allowed itinerary in the environment. The adversarial itinerary set and allowed itinerary set are captured by regular languages. To deviate without being detected, we investigate whether there exists a strategy for the agent to alter the sensor readings, with a minimal cost, such that for any of those paths it takes, the system thinks the agent took a path within the allowed itinerary. Our formulation assumes an offline sensor alteration where the agent determines the sensor alteration strategy and implement it, and then carry out any path in its deviation itinerary. We prove that the problem of solving the optimal sensor alteration is NP-hard, by a reduction from the directed multi-cut problem. Further, we present an exact algorithm based on integer linear programming and demonstrate the correctness and the efficacy of the algorithm in case studies.

==> figs/Letter.txt <==
Dear Prof. Asfour,

This is Hazhar Rahmani. I am a postdoctoral associate at the University of Florida. On behalf of myself, and Dr. Arash Ahadi and Dr. Jie Fu, I am submitting our paper "Optimal Sensor Deception to Deviate from an Allowed Itinerary" for consideration by RA-L. We confirm that this paper has not been published elsewhere, nor is it currently under consideration for publication elsewhere. 
The paper considers a situation where a set of sensors are deployed in the environment. Using the sensor readings from those sensors, the system can verify whether the tour an agent takes in the environment admits a pre-disclosed itinerary (a set of allowed tours) or not. The agent, however, wants to be able to take any tour within a set of deviation. In the problem we consider, the agent must alter the sensor readings so that when it takes any deviated tour, the system thinks the agent followed the allowed itinerary and the cost of the sensor alteration must be minimal. This problem is important because it helps to identify vulnerabilities of an existing security sensor network and the level of security by the cost associated to compromise the security. 
We believe this paper will be interesting for the readers of your journal and we think it is related to robotics, as it concerns the security of robotic systems. In fact, this paper studies a deception version of the story validation problem, introduced by Yu and LaValle, where the aim is to verify whether the sensor readings the system perceives from the agent movement in the environment is the tour an agent takes in the environment is consistent with what the agent is allowed to take or not.

Sincerely,
Hazhar Rahmani, Arash Ahadi, and Jie Fu

